The White Dwarf Binary Pathways Survey -- VIII: a post common envelope binary with a massive white dwarf and an active G-type secondary star

The white dwarf binary pathways survey is dedicated to studying the origin and evolution of binaries containing a white dwarf and an intermediate-mass secondary star of the spectral type A, F, G, or K (WD+AFGK). Here we present CPD-65\,264, a new post common envelope binary with an orbital period of 1.37\,days that contains a massive white dwarf ($ 0.86\pm 0.06\,\mathrm{M}_{\odot}$) and an intermediate-mass ($1.00\pm0.05\,\mathrm{M}_{\odot}$) main-sequence secondary star. We characterized the secondary star and measured the orbital period using high-resolution optical spectroscopy. The white dwarf parameters are determined from HST spectroscopy. In addition, TESS observations revealed that up to 19 per cent of the surface of the secondary is covered with starspots. Small period changes found in the light curve indicate that the secondary is the second example of a G-type secondary star in a post-common envelope binary with latitudinal differential rotation. Given the relatively large mass of the white dwarf and the short orbital period, future mass transfer will be dynamically and thermally stable and the system will evolve into a cataclysmic variable. The formation of the system can be understood assuming common envelope evolution without contributions from energy sources besides orbital energy. CPD-65\,264 is the seventh post-common envelope binaries with intermediate-mass secondaries that can be understood assuming a small efficiency in the common envelope energy equation, in agreement with findings for post-common envelope binaries with M-dwarf or sub-stellar companions.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
